Near-Infrared Image of the Debris Disk around HD 15115

We present a Subaru/IRCS H-band image of the edge-on debris disk around the F2V star HD 15115. We detected the debris disk, which has a bow shape and an asymmetric surface brightness, at a projected separation of 1--3" (~50--150 AU). The disk surface brightness is ~0.5--1.5 mag brighter on the western side than on the eastern side. We use an inclined annulus disk model to probe the disk geometry. The model fitting suggests that the disk has an inner hole with a radius of 86 AU and an eccentricity of 0.06. The disk model also indicates that the amount of dust on the western side is 2.2 times larger than that on the eastern side. A several Jupiter-mass planet may exist at $\gtrsim$45 AU and capture grains at the Lagrangian points to open the eccentric gap. This scenario can explain both the eccentric gap and the difference in the amount of dust. In case of the stellar age of several 100 Myr, a dramatic planetesimal collision possibly causes the dust to increase in the western side. Interstellar medium interaction is also considered as a possible explanation of the asymmetric surface brightness, however, it hardly affect large grains in the vicinity of the inner hole.

==> 00README.txt <==
nohypertex
